Primordial Power Spectrum Reconstruction From CMB Weak Lensing Power Spectrum

We use the modified Richardson-Lucy deconvolution algorithm to reconstruct the Primordial Power Spectrum from the Weak Lensing Power spectrum reconstructed from the CMB anisotropies. This provides an independent window to observe and constrain the PPS $P_R(k)$ along different $k$ scales as compared to CMB Temperature Power Spectrum. The Weak Lensing Power spectrum does not contain secondary variations in power and hence is cleaner, unlike the Temperature Power spectrum which suffers from lensing which is visible in its PPS reconstructions. We demonstrate that the physical behaviour of the weak lensing kernel is different from the temperature kernel and reconstructs broad features over $k$. We provide an in-depth analysis of the error propagation using simulated data and Monte-Carlo sampling, based on Planck best-fit cosmological parameters to simulate the data and cosmic variance limited error bars. The error and initial condition analysis provides a clear picture of the optimal reconstruction region for the estimator and we provide and algorithm for $P_R(k)$ sampling to be used based on the given data, errors and its binning properties. Eventually we plan to use this method on actual mission data and provide a cross reference to PPS reconstructed from other sectors and any possible features in them.

==> Bib_List.txt <==
ADDED
\bibitem{Lewis:1999bs}
A.~Lewis, A.~Challinor and A.~Lasenby,
``Efficient computation of CMB anisotropies in closed FRW models,''
Astrophys. J. \textbf{538}, 473-476 (2000)
doi:10.1086/309179
[arXiv:astro-ph/9911177 [astro-ph]].
https://camb.info/
%3350 citations counted in INSPIRE as of 28 Feb 2021

ADDED
\bibitem{Aghanim:2018eyx}
N.~Aghanim \textit{et al.} [Planck],
``Planck 2018 results. VI. Cosmological parameters,''
Astron. Astrophys. \textbf{641}, A6 (2020)
doi:10.1051/0004-6361/201833910
[arXiv:1807.06209 [astro-ph.CO]].
%4263 citations counted in INSPIRE as of 16 Jan 2021

ADDED
%\cite{Aghanim:2018oex}
\bibitem{Aghanim:2018oex}
N.~Aghanim \textit{et al.} [Planck],
%``Planck 2018 results. VIII. Gravitational lensing,''
Astron. Astrophys. \textbf{641} (2020), A8
doi:10.1051/0004-6361/201833886
[arXiv:1807.06210 [astro-ph.CO]].
%236 citations counted in INSPIRE as of 25 Apr 2021

ADDED
%\cite{Akrami:2018odb}
\bibitem{Akrami:2018odb}
Y.~Akrami \textit{et al.} [Planck],
%``Planck 2018 results. X. Constraints on inflation,''
Astron. Astrophys. \textbf{641} (2020), A10
doi:10.1051/0004-6361/201833887
[arXiv:1807.06211 [astro-ph.CO]].
%1271 citations counted in INSPIRE as of 25 Apr 2021

ADDED
%\cite{Aghanim:2019ame}
\bibitem{Aghanim:2019ame}
N.~Aghanim \textit{et al.} [Planck],
%``Planck 2018 results. V. CMB power spectra and likelihoods,''
Astron. Astrophys. \textbf{641} (2020), A5
doi:10.1051/0004-6361/201936386
[arXiv:1907.12875 [astro-ph.CO]].
%292 citations counted in INSPIRE as of 25 Apr 2021


ADDED
%\cite{Shafieloo:2003gf}
\bibitem{Shafieloo:2003gf}
A.~Shafieloo and T.~Souradeep,
``Primordial power spectrum from WMAP,''
Phys. Rev. D \textbf{70}, 043523 (2004)
doi:10.1103/PhysRevD.70.043523
[arXiv:astro-ph/0312174 [astro-ph]].
%126 citations counted in INSPIRE as of 28 Feb 2021

ADDED
%\cite{Shafieloo:2007tk}
\bibitem{Shafieloo:2007tk}
A.~Shafieloo and T.~Souradeep,
``Estimation of Primordial Spectrum with post-WMAP 3 year data,''
Phys. Rev. D \textbf{78}, 023511 (2008)
doi:10.1103/PhysRevD.78.023511
[arXiv:0709.1944 [astro-ph]].
%65 citations counted in INSPIRE as of 28 Feb 2021

ADDED
%\cite{Nicholson:2009pi}
\bibitem{Nicholson:2009pi}
G.~Nicholson and C.~R.~Contaldi,
``Reconstruction of the Primordial Power Spectrum using Temperature and Polarisation Data from Multiple Experiments,''
JCAP \textbf{07}, 011 (2009)
doi:10.1088/1475-7516/2009/07/011
[arXiv:0903.1106 [astro-ph.CO]].
%62 citations counted in INSPIRE as of 28 Feb 2021

ADDED
%\cite{Nicholson:2009zj}
\bibitem{Nicholson:2009zj}
G.~Nicholson, C.~R.~Contaldi and P.~Paykari,
%``Reconstruction of the Primordial Power Spectrum by Direct Inversion,''
JCAP \textbf{01}, 016 (2010)
doi:10.1088/1475-7516/2010/01/016
[arXiv:0909.5092 [astro-ph.CO]].
%40 citations counted in INSPIRE as of 28 Feb 2021

ADDED
%\cite{Hazra:2013xva}
\bibitem{Hazra:2013xva}
D.~K.~Hazra, A.~Shafieloo and T.~Souradeep,
%``Primordial power spectrum: a complete analysis with the WMAP nine-year data,''
JCAP \textbf{07}, 031 (2013)
doi:10.1088/1475-7516/2013/07/031
[arXiv:1303.4143 [astro-ph.CO]].
%32 citations counted in INSPIRE as of 28 Feb 2021

ADDED
%\cite{Hazra:2014jwa}
\bibitem{Hazra:2014jwa}
D.~K.~Hazra, A.~Shafieloo and T.~Souradeep,
%``Primordial power spectrum from Planck,''
JCAP \textbf{11}, 011 (2014)
doi:10.1088/1475-7516/2014/11/011
[arXiv:1406.4827 [astro-ph.CO]].
%56 citations counted in INSPIRE as of 28 Feb 2021

ADDED
%\cite{Keeley:2020rmo}
\bibitem{Keeley:2020rmo}
R.~E.~Keeley, A.~Shafieloo, D.~K.~Hazra and T.~Souradeep,
%``Inflation Wars: A New Hope,''
JCAP \textbf{09}, 055 (2020)
doi:10.1088/1475-7516/2020/09/055
[arXiv:2006.12710 [astro-ph.CO]].
%6 citations counted in INSPIRE as of 28 Feb 2021

ADDED
%\cite{Hazra:2014goa}
\bibitem{Hazra:2014goa}
D.~K.~Hazra, A.~Shafieloo, G.~F.~Smoot and A.~A.~Starobinsky,
%``Wiggly Whipped Inflation,''
JCAP \textbf{08}, 048 (2014)
doi:10.1088/1475-7516/2014/08/048
[arXiv:1405.2012 [astro-ph.CO]].
%60 citations counted in INSPIRE as of 28 Feb 2021

ADDED
%\cite{Hazra:2018opk}
\bibitem{Hazra:2018opk}
D.~K.~Hazra, A.~Shafieloo and T.~Souradeep,
``Parameter discordance in Planck CMB and low-redshift measurements: projection in the primordial power spectrum,''
JCAP \textbf{04}, 036 (2019)
doi:10.1088/1475-7516/2019/04/036
[arXiv:1810.08101 [astro-ph.CO]].
%13 citations counted in INSPIRE as of 28 Feb 2021

ADDED
[13] B. H. Richardson, J. Opt. Soc. Am. 62 55 (1972)

ADDED
[14] L. B. Lucy, Astron. J. 79 6 (1974)


ADDED
%IRL refinements in finding features
%\cite{Shafieloo:2006hs}
\bibitem{Shafieloo:2006hs}
A.~Shafieloo, T.~Souradeep, P.~Manimaran, P.~K.~Panigrahi and R.~Rangarajan,
%``Features in the Primordial Spectrum from WMAP: A Wavelet Analysis,''
Phys. Rev. D \textbf{75} (2007), 123502
doi:10.1103/PhysRevD.75.123502
[arXiv:astro-ph/0611352 [astro-ph]].
%67 citations counted in INSPIRE as of 25 Apr 2021

ADDED
%Implications of free form PPS on param recon
\bibitem[Shafieloo and Souradeep(2011)]{2011NJPh...13j3024S} Shafieloo, A., Souradeep, T.\ 2011.\ Assumptions of the primordial spectrum and cosmological parameter estimation.\ New Journal of Physics 13. doi:10.1088/1367-2630/13/10/103024

ADDED
\bibitem[Hamann et al.(2010)]{2010JCAP...04..010H} Hamann, J., Shafieloo, A., Souradeep, T.\ 2010.\ Features in the primordial power spectrum? A frequentist analysis.\ Journal of Cosmology and Astroparticle Physics 2010. doi:10.1088/1475-7516/2010/04/010

ADDED
% param from PPS
%\cite{Hazra:2013eva}
\bibitem{Hazra:2013eva}
D.~K.~Hazra, A.~Shafieloo and T.~Souradeep,
%``Cosmological parameter estimation with free-form primordial power spectrum,''
Phys. Rev. D \textbf{87} (2013) no.12, 123528
doi:10.1103/PhysRevD.87.123528
[arXiv:1303.5336 [astro-ph.CO]].
%27 citations counted in INSPIRE as of 25 Apr 2021

ADDED
%H0 tension from freeform PPS
%\cite{Keeley:2020rmo}
\bibitem{Keeley:2020rmo}
R.~E.~Keeley, A.~Shafieloo, D.~K.~Hazra and T.~Souradeep,
%``Inflation Wars: A New Hope,''
JCAP \textbf{09} (2020), 055
doi:10.1088/1475-7516/2020/09/055
[arXiv:2006.12710 [astro-ph.CO]].
%9 citations counted in INSPIRE as of 25 Apr 2021

ADDED
%duncan hanson weak lensing recon
\bibitem[Hanson et al.(2011)]{2011PhRvD..83d3005H} Hanson, D., Challinor, A., Efstathiou, G., Bielewicz, P.\ 2011.\ CMB temperature lensing power reconstruction.\ Physical Review D 83. doi:10.1103/PhysRevD.83.043005


%SPT
ADDED
%\cite{Millea:2020iuw}
\bibitem{Millea:2020iuw}
M.~Millea, C.~M.~Daley, T.~L.~Chou, E.~Anderes, P.~A.~R.~Ade, A.~J.~Anderson, J.~E.~Austermann, J.~S.~Avva, J.~A.~Beall and A.~N.~Bender, \textit{et al.}
%``Optimal CMB Lensing Reconstruction and Parameter Estimation with SPTpol Data,''
[arXiv:2012.01709 [astro-ph.CO]].
%3 citations counted in INSPIRE as of 25 Apr 2021

ADDED
%\cite{Wu:2019hek}
\bibitem{Wu:2019hek}
W.~L.~K.~Wu, L.~M.~Mocanu, P.~A.~R.~Ade, A.~J.~Anderson, J.~E.~Austermann, J.~S.~Avva, J.~A.~Beall, A.~N.~Bender, B.~A.~Benson and F.~Bianchini, \textit{et al.}
%``A Measurement of the Cosmic Microwave Background Lensing Potential and Power Spectrum from 500 deg$^2$ of SPTpol Temperature and Polarization Data,''
Astrophys. J. \textbf{884} (2019), 70
doi:10.3847/1538-4357/ab4186
[arXiv:1905.05777 [astro-ph.CO]].
%39 citations counted in INSPIRE as of 25 Apr 2021


%ACT

ADDED
%\cite{Sherwin:2016tyf}
\bibitem{Sherwin:2016tyf}
B.~D.~Sherwin, A.~van Engelen, N.~Sehgal, M.~Madhavacheril, G.~E.~Addison, S.~Aiola, R.~Allison, N.~Battaglia, D.~T.~Becker and J.~A.~Beall, \textit{et al.}
%``Two-season Atacama Cosmology Telescope polarimeter lensing power spectrum,''
Phys. Rev. D \textbf{95} (2017) no.12, 123529
doi:10.1103/PhysRevD.95.123529
[arXiv:1611.09753 [astro-ph.CO]].
%93 citations counted in INSPIRE as of 25 Apr 2021

ADDED
%\cite{Das:2013zf}
\bibitem{Das:2013zf}
S.~Das, T.~Louis, M.~R.~Nolta, G.~E.~Addison, E.~S.~Battistelli, J.~R.~Bond, E.~Calabrese, D.~C.~M.~J.~Devlin, S.~Dicker and J.~Dunkley, \textit{et al.}
%``The Atacama Cosmology Telescope: temperature and gravitational lensing power spectrum measurements from three seasons of  data,''
JCAP \textbf{04} (2014), 014
doi:10.1088/1475-7516/2014/04/014
[arXiv:1301.1037 [astro-ph.CO]].
%301 citations counted in INSPIRE as of 25 Apr 2021

ADDED
\bibitem[Das et al.(2011)]{2011PhRvL.107b1301D} Das, S. and 40 colleagues 2011.\ Detection of the Power Spectrum of Cosmic Microwave Background Lensing by the Atacama Cosmology Telescope.\ Physical Review Letters 107. doi:10.1103/PhysRevLett.107.021301
